Investigating kinematics and dynamics of three open clusters towards Galactic anti-center

We present the intra-cluster kinematics and dynamics of three open clusters: NGC 1193, NGC 2355, and King 12 by incorporating kinematical and photometric data from Gaia DR3, as well as a ground-based telescope. After selecting cluster members based on proper motion data, clusters' fundamental and structural parameters are investigated. We found the clusters at distances of 4.45, 1.97, and 3.34 kpc from the Sun in the direction of the Galactic anticenter. The luminosity function of the cluster NGC 1193 is flat, whereas it advances towards the fainter ends of the other two clusters. We observed a dip in the luminosity function of King 12. The mass function slopes for all three clusters differ from the solar neighbourhood reported by Salpeter, with NGC 1193 and NGC 2355 being flatter and King 12 having a higher value than the Salpeter value. The intra-cluster kinematics depict that stars in King 12 are moving outwards due to tidal forces from the Galactic disc, which we confirmed by plotting the cluster's orbit in the Galaxy. Stars in NGC 2355 are moving with smaller relative velocities and have zero mean relative motion, which signifies that the cluster is neither contracting nor evaporating. The Galactic orbits of NGC 1193 suggest that it is orbiting farther from the Galactic disc, and so is less impacted by the Galactic tidal forces.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
